Confidence Estimation and Deletion Prediction Using Bidirectional Recurrent Neural Networks

The standard approach to assess reliability of automatic speech transcriptions is through the use of confidence scores. If accurate, these scores provide a flexible mechanism to flag transcription errors for upstream and downstream applications. One challenging type of errors that recognisers make are deletions. These errors are not accounted for by the standard confidence estimation schemes and are hard to rectify in the upstream and downstream processing. High deletion rates are prominent in limited resource and highly mismatched training/testing conditions studied under IARPA Babel and Material programs. This paper looks at the use of bidirectional recurrent neural networks to yield confidence estimates in predicted as well as deleted words. Several simple schemes are examined for combination. To assess usefulness of this approach, the combined confidence score is examined for untranscribed data selection that favours transcriptions with lower deletion errors. Experiments are conducted using IARPA Babel/Material program languages.

==> fig_used/del/1A_dur_wer_del.dat <==
D Del
0.100199 0.0
4.0396 0.0666222518321
8.01669 0.520156046814
12.0594 1.08765195138
16.1149 1.455068756
20.0022 1.72147995889
24.0199 2.01128019581
28.0253 2.44123786187
32.0254 2.81400679788
36.0357 3.22512795345
40.0504 3.62332515569
44.0775 3.93390130939
48.0053 4.42845135533
52.0153 5.05347335967
56.0024 5.59203180133
60.014 6.07159228237
64.0051 6.70373682778
68.0915 7.24605954466
72.0129 8.21479006648
76.0318 9.02639888024
80.0007 9.86015716849
84.034 10.94162511
88.0381 12.2182548538
92.0085 13.5290363752
96.013 15.583623472


==> fig_used/del/swahili_analysis1_map.dat <==
D Del
17515.08	17.0
17515.08	17.0
17515.08	17.0
17514.3	17.0
17478.58	16.9
17380.95	16.6
17236.72	16.3
17049.63	16.0
16784.89	15.6
16342.39	14.9
15674.5	14.1
14482.62	12.8
13327.85	11.6
11564.54	10.2
9864.46	8.8
7768.1	8.1
6876.9	7.9
5707.88	7.8
5200.15	7.9
4328.06	8.1
3453.21	9.0
2998.92	9.4
2081.05	11.6
1419.62	14.5


==> fig_used/del/swahili_analysis1_wb_map_del-birnn4-scale5.0.dat <==
Dur Del
17515.08	17.0
16284.72	14.7
15388.03	13.5
14446.04	12.2
13604.42	11.3
12707.63	10.5
11720.01	9.8
10672.36	9.3
9580.49	8.7
8427.21	8.0
7464.2	7.5
6068.91	7.3
4629.24	7.3
3420.49	7.8
2071.52	9.7
1158.7	14.9


==> fig_used/del/swahili_evalpart1_manseg_map_del-birnn4-scale5.0.dat <==
Dur Del
100 8.6
90.3205 7.9
85.8928 7.6
80.6229 7.3
74.4142 7.0
67.9115 6.7
59.7607 6.4
51.9811 6.1
43.9001 5.8
36.6358 5.4
29.7613 5.1
23.3828 4.8
17.6797 4.9
13.1511 5.2
9.26353 5.9
5.83431 7.0


==> fig_used/dummy.dat <==
X Y
0 0

==> fig_used/swahili_cn_map_dur_wer_del.dat <==
D Del
100	8.6
100	8.6
100	8.6
100	8.6
99.9299	8.6
99.5823	8.6
99.2143	8.5
98.5445	8.5
97.4827	8.4
95.9778	8.3
93.4045	8.1
89.7882	7.9
84.3856	7.6
75.8357	7.2
63.8193	6.8
48.8206	6.2
35.0661	6.1
23.7023	6.2
16.0538	6.9
11.4953	8.3
11.3	8.4


==> fig_used/swahili_dev_dur_sub_ins.dat <==
D WER
#0.0229283 0.0
4.00541 9.08540278619
8.00426 8.20440693858
12.001 7.84694301955
16.0022 7.17978173464
20.0013 6.48268868608
24.0077 5.56836522942
28.0025 7.24791368897
32.0051 8.87006305365
36.0069 10.6622073579
40.0027 12.2741360154
44.0016 13.8042150672
48.0073 15.2362380471
52.0046 16.6852224554
56.0209 18.1238597799
60.0136 19.572992502
64.004 20.7546525525
68.0136 22.1224450873
72.0046 23.4094176851
76.0113 24.8301429337
80.0132 26.1571900072
84.0015 27.5326839272
88.0065 29.0885127467
92.0148 30.8189604873
96.002 32.5628095351


==> fig_used/swahili_dev_dur_wer.dat <==
D WER
0.0229283 0.0
4.00183 0.0
8.00477 0.0
12.0011 0.0
16.0001 0.0
20.0045 0.304726808873
24.014 2.70518855164
28.0009 4.88141940086
32.0012 6.94690766386
36.0099 8.99185204346
40.0038 10.6569680175
44.0036 12.4239077389
48.0121 14.1666281809
52.0023 15.544473932
56.0005 17.0811659633
60.0208 18.6642285549
64.0035 20.1212407761
68.0072 21.6188912742
72.0011 23.0747502379
76.0003 24.3018900051
80.0152 25.8122017906
84.0036 27.3239256752
88.005 28.9188991184
92.0014 30.7020824082
96.0033 32.5079881223
100.0 35.4925105045


==> fig_used/swahili_evalpart1_manseg_dur_del.dat <==
Dur Del
0.0229283 0.0
4.00183 0.0
8.00477 0.0
12.0011 0.0
16.0001 0.0
20.0045 0.063780029764
24.014 0.589731104258
28.0009 1.07435805991
32.0012 1.50560356213
36.0099 1.99818934299
40.0038 2.30342916522
44.0036 2.71492050446
48.0121 3.14275158177
52.0023 3.49071141169
56.0005 3.84532338797
60.0208 4.22746858819
64.0035 4.62673713716
68.0072 4.97853264301
72.0011 5.4338130352
76.0003 5.78352914467
80.0152 6.15986704552
84.0036 6.62154396271
88.005 7.09541136536
92.0014 7.61563091593
96.0033 8.22183834073


==> fig_used/swahili_evalpart1_manseg_relative.dat <==
Conf Dur Sub Del Ins WER
0.00 52293.55 0 0 0 0
0.05 52293.55 0 0 0 0
0.10 52293.55 0 0 0 0
0.15 52293.55 0 0 0 0
0.20 52256.91 0.4329 0 0 0
0.25 52075.13 0.4329 0 0 0.288184
0.30 51882.66 0.865801 1.16279 0 0.864553
0.35 51532.43 1.7316 1.16279 0 1.44092
0.40 50977.19 2.5974 2.32558 0 2.30548
0.45 50190.21 3.8961 3.48837 0 3.45821
0.50 48844.51 6.06061 5.81395 0 5.4755
0.55 46953.42 9.09091 8.13953 3.33333 8.64553
0.60 44128.22 13.8528 11.6279 6.66667 12.6801
0.65 39657.2 19.9134 16.2791 10 18.1556
0.70 33373.36 28.5714 20.9302 16.6667 25.6484
0.75 25530.01 39.8268 27.907 26.6667 35.4467
0.80 18337.32 53.6797 29.0698 46.6667 46.6859
0.85 12394.76 66.6667 27.907 60 56.4841
0.90 8395.08 77.9221 19.7674 80 63.6888
0.95 6011.28 83.5498 3.48837 90 64.2651
0.96 5909.16 83.9827 2.32558 90 64.2651


==> fig_used/tmp.dat <==
Dur WER
4.00062 13.7183012527
8.00336 14.054977481
12.0006 13.7967130744
16.0208 13.7744290087
20.0015 14.4289795174
24.0056 15.8364955089
28.0267 17.2619758691
32.0057 18.4638058678
36.0008 19.6087886916
40.0049 20.8267431574
44.0021 21.6965463338
48.0003 22.7529897273
52.0272 23.8603238866
56.0055 24.5720230777
60.0024 25.3763782867
64.0142 26.3630226086
68.0173 27.242427061
72.0042 28.1591457617
76.0048 28.9439537901
80.0057 29.519637786
84.0004 30.4294525533
88.0154 31.3760212992
92.0055 32.255560391
96.0017 33.3914500498


==> fig_used/tmp2.dat <==
Dur Del
8.00336 4.73676036652
12.0006 4.66869046373
16.0208 4.47374617377
20.0015 4.3457120282
24.0056 4.40943369038
28.0267 4.62310357186
32.0057 4.75390732109
36.0008 5.00617860695
40.0049 5.14971986167
44.0021 5.33437545796
48.0003 5.53792904528
52.0272 5.72064777328
56.0055 5.89993379363
60.0024 6.10156912638
64.0142 6.29353356716
68.0173 6.5497783152
72.0042 6.67739340306
76.0048 6.89939028644
80.0057 7.03932915394
84.0004 7.2520399954
88.0154 7.47670399726
92.0055 7.75925947707
96.0017 8.03029616883


==> fig_used/tmp3.dat <==
Dur Del
4.08005 8.06722689076
8.04941 4.90304709141
12.07 4.75659606094
16.0097 5.21545112258
20.0474 5.13310120184
24.0181 5.10737628385
28.0106 5.38338658147
32.0199 5.64351558652
36.0318 5.94264872343
40.0247 6.64963089154
44.0079 6.84519175878
48.0308 7.27456549998
52.0447 7.70088787757
56.0375 8.32263674382
60.065 8.71561417844
64.0246 9.36391235963
68.0283 10.0467047224
72.0156 10.5565269026
76.0299 11.1441025965
80.019 11.8781786993
84.0143 12.5791594704
88.0746 13.3507637264
92.1043 14.0609244812
96.0003 15.0008944315


==> fig_used/wer/swahili_evalpart1_manseg_map.dat <==
D WER
52293.55 34.7067919852
52293.55 34.7067919852
52293.55 34.7067919852
52293.55 34.7067919852
52256.91 34.6740120496
52075.13 34.5589124864
51882.66 34.4372029422
51532.43 34.2303599929
50977.19 33.9117019017
50190.21 33.4688607767
48844.51 32.7899875774
46953.42 31.7328498036
44128.22 30.2822991829
39657.2 28.3998903145
33373.36 25.8290282044
25530.01 22.3562174026
18337.32 18.468170914
12394.76 15.0693288963
8395.08 12.5505345432
6011.28 12.4301075269
5909.16 12.4484991171


==> fig_used/wer/swahili_evalpart1_manseg_map_del-birnn4-scale5.0.dat <==
D WER
52293.55 34.7067919852
47231.81 32.8163169891
44916.42 31.9158498221
42160.6 30.9309270982
38913.83 29.7486338798
35513.33 28.5500392843
31250.98 27.1603089009
27182.74 25.5657271187
22956.9 23.781816548
19158.17 21.7468950402
15563.22 19.4226072994
12227.71 16.9681792669
9245.36 15.1394422311
6877.19 13.3599361532
4844.23 11.8642076824
3050.97 11.5752013486

